Pan-denoising: Guided Hyperspectral Image Denoising via Weighted Represent Coefficient Total Variation

This paper introduces a novel paradigm for hyperspectral image (HSI) denoising, which is termed \textit{pan-denoising}. In a given scene, panchromatic (PAN) images capture similar structures and textures to HSIs but with less noise. This enables the utilization of PAN images to guide the HSI denoising process. Consequently, pan-denoising, which incorporates an additional prior, has the potential to uncover underlying structures and details beyond the internal information modeling of traditional HSI denoising methods. However, the proper modeling of this additional prior poses a significant challenge. To alleviate this issue, the paper proposes a novel regularization term, Panchromatic Weighted Representation Coefficient Total Variation (PWRCTV). It employs the gradient maps of PAN images to automatically assign different weights of TV regularization for each pixel, resulting in larger weights for smooth areas and smaller weights for edges. This regularization forms the basis of a pan-denoising model, which is solved using the Alternating Direction Method of Multipliers. Extensive experiments on synthetic and real-world datasets demonstrate that PWRCTV outperforms several state-of-the-art methods in terms of metrics and visual quality. Furthermore, an HSI classification experiment confirms that PWRCTV, as a preprocessing method, can enhance the performance of downstream classification tasks. The code and data are available at https://github.com/shuangxu96/PWRCTV.

==> beta_Florence.dat <==
beta	PSNR1	SSIM1	ERGAS1	SAM1	PSNR2	SSIM2	ERGAS2	SAM2	PSNR3	SSIM3	ERGAS3	SAM3	PSNR4	SSIM4	ERGAS4	SAM4	PSNR5	SSIM5	ERGAS5	SAM5
1	31.67249518	0.76422854	107.4729818	5.095578006	30.9466066	0.749818282	119.1085952	5.757925638	28.8357414	0.698994694	179.2006706	9.099788714	30.50949877	0.730618758	124.6847458	6.022309401	28.1972234	0.676487478	213.9618801	10.20684168
6.210526316	38.56770617	0.952508221	48.64254694	2.639688851	36.63654986	0.928728348	63.17814388	3.321486836	35.25134851	0.905517362	75.29053101	4.052468999	35.51007613	0.913016361	70.99998413	3.891932409	34.78523098	0.897211023	82.03516053	4.266623739
11.42105263	39.90377052	0.966164769	41.81616523	2.33306054	37.65302567	0.942758672	54.41326558	2.962323134	36.16524	0.921030758	68.11529878	3.76011078	36.55467957	0.930174666	61.99000116	3.531258662	35.9927451	0.918702706	68.78386709	3.65699011
16.63157895	40.04278733	0.967339219	41.06320196	2.304110689	37.83871664	0.945054433	52.88362835	2.898733344	36.32245522	0.922952945	66.93064436	3.712867295	36.87006272	0.9349338	59.68300518	3.442039351	36.26324895	0.922803574	65.63712507	3.501499895
21.84210526	40.15403144	0.968337203	40.53686502	2.280312798	37.93632735	0.946473788	52.22696974	2.87246721	36.43062087	0.924567794	66.3554189	3.690414623	36.99395998	0.936793937	58.85669487	3.412335293	36.42619885	0.925693007	64.08885595	3.424913915
27.05263158	40.19701562	0.968733446	40.34029714	2.271867473	37.97710584	0.947113729	51.96862042	2.863475058	36.48563709	0.925361788	66.0859846	3.680202319	37.05410919	0.937706687	58.4742171	3.400318527	36.50949219	0.92718514	63.2992732	3.386245993
32.26315789	40.1200549	0.968105118	40.66048593	2.288287833	37.99653242	0.947446979	51.84995412	2.860082062	36.51828316	0.925814457	65.93206776	3.674758535	37.0877341	0.938215411	58.26795664	3.394695525	36.55905226	0.928077501	62.82808321	3.363632766
37.47368421	40.13137344	0.968218121	40.6111984	2.286465119	37.95236475	0.946821761	52.07409367	2.867959729	36.46523398	0.924703826	66.09035679	3.681798893	37.03792656	0.93736344	58.53270055	3.401694971	36.515287	0.92706509	62.97972591	3.36763833
42.68421053	40.13716601	0.968283932	40.58645784	2.285954686	37.95979492	0.946962857	52.03237367	2.867237133	36.4805657	0.924911334	66.02476782	3.679678974	37.05281394	0.937602009	58.44477571	3.400073318	36.53850979	0.927497908	62.75872512	3.357000724
47.89473684	40.13985428	0.968319693	40.57706464	2.28617998	37.96861357	0.947126926	51.9866811	2.866532495	36.49782272	0.925179955	65.95754552	3.677330914	37.0633562	0.937767671	58.38346248	3.39913875	36.56231424	0.927960625	62.55129352	3.347147268
53.10526316	40.14095407	0.968339596	40.57478385	2.286601342	37.97109849	0.947184293	51.97521887	2.866954806	36.5065577	0.92529315	65.91914016	3.675967366	37.07093206	0.937881961	58.340179	3.398615123	36.57522336	0.928197226	62.42652101	3.341341833
58.31578947	40.14138108	0.968349777	40.5749481	2.286990911	37.97241233	0.94722061	51.97070978	2.867550151	36.51295979	0.925374989	65.89314508	3.675169491	37.07682242	0.937968013	58.30793577	3.398222558	36.58481993	0.928382374	62.33092681	3.337129035
63.52631579	40.14089346	0.96835127	40.5793412	2.2876205	37.97318025	0.947247326	51.96905848	2.868142074	36.51834322	0.925443037	65.87048981	3.674473486	37.0816514	0.938037375	58.28145945	3.3980224	36.59317995	0.928533393	62.24980432	3.333647505
68.73684211	40.14063594	0.968352651	40.5822112	2.288049257	37.97330376	0.94726208	51.97110628	2.86884096	36.52247301	0.925493973	65.85474003	3.674053731	37.08552528	0.938093034	58.26006591	3.398045709	36.59957667	0.92864851	62.18577475	3.330805414
73.94736842	40.13984008	0.968349601	40.58739012	2.288561636	37.97356442	0.947273777	51.97195487	2.86943953	36.52585961	0.925530519	65.84170776	3.673787729	37.08865476	0.938137101	58.24301885	3.398039827	36.6049482	0.928748813	62.13398031	3.328552378
79.15789474	40.13924892	0.968347674	40.59162913	2.288943917	37.97335667	0.94727995	51.97574892	2.870135218	36.52900801	0.925568746	65.82953374	3.673491772	37.0914079	0.938178693	58.22778773	3.39794406	36.60956607	0.928834289	62.08903911	3.326568403
84.36842105	40.07341515	0.967777537	40.86725798	2.302356259	37.97325123	0.947287074	51.97842413	2.870756999	36.53165248	0.925598518	65.81879018	3.673232326	37.09362495	0.938208425	58.21558538	3.397931644	36.61324029	0.928900098	62.0509959	3.324974004
89.57894737	40.07308281	0.967777322	40.86989944	2.302601632	37.97310074	0.947290039	51.98112886	2.871232902	36.53385346	0.925621007	65.81009255	3.673054731	37.09548149	0.938232878	58.20566194	3.397963619	36.61646416	0.928960694	62.01807342	3.323607196
94.78947368	40.07279326	0.967775581	40.8720698	2.302938248	37.97304096	0.947293904	51.98352886	2.871701718	36.53562559	0.925640093	65.80482882	3.672905571	37.09707271	0.938253328	58.1975707	3.398032973	36.61925531	0.929011268	61.98990907	3.322418392
100	40.07251973	0.967773783	40.87405908	2.303223238	37.97290097	0.947295236	51.9856818	2.872068084	36.53729509	0.925658428	65.79864649	3.672740614	37.0983384	0.938271318	58.19133412	3.39816939	36.62188584	0.929057558	61.96298444	3.321359241


==> lambda_Florence.dat <==
lambda	PSNR1	SSIM1	ERGAS1	SAM1	PSNR2	SSIM2	ERGAS2	SAM2	PSNR3	SSIM3	ERGAS3	SAM3	PSNR4	SSIM4	ERGAS4	SAM4	PSNR5	SSIM5	ERGAS5	SAM5
0.1	30.74592554	0.72325861	119.8234891	5.396182645	29.78444976	0.673959635	134.1131378	5.962669114	29.13503919	0.639154586	144.6336186	6.357891224	29.42092294	0.654049446	139.9993948	6.191157836	29.08140741	0.636434602	145.6816869	6.391499134
0.2	33.56620889	0.841794444	86.16218788	4.181842603	32.08970244	0.786923383	102.5015254	4.871906903	31.22100493	0.745186887	113.3712438	5.388784576	31.59066527	0.764075088	108.7795781	5.134470531	30.87078358	0.727665239	118.7019204	5.617383332
0.3	35.47553277	0.897215472	68.9490626	3.502062721	33.74672478	0.850348934	84.52370822	4.190070578	32.79213768	0.81194521	94.51099837	4.705662315	33.16190898	0.82991614	90.58960305	4.44068917	32.13383801	0.790552448	103.2639166	5.128018989
0.4	36.87806579	0.92665266	58.57784678	3.071565495	34.91499269	0.887098432	73.73839676	3.795643742	34.03147558	0.855630606	81.87830393	4.180380562	34.31078768	0.870065937	79.23558004	4.009819772	33.31875148	0.841235157	89.39200903	4.544924579
0.5	37.91717845	0.943408998	51.95866775	2.78851683	36.01947454	0.911674031	64.86971304	3.361282134	35.00500618	0.883927639	73.16260586	3.808783354	35.24366668	0.896174335	71.10092209	3.712238412	34.52824536	0.875139514	77.78385325	3.94975334
0.6	38.55347466	0.951867931	48.31784543	2.634701205	36.76482353	0.926650851	59.49110796	3.131752644	35.79282855	0.903609213	66.75541027	3.525089537	35.52517384	0.90815748	68.88533488	3.768353665	35.32643932	0.896714652	70.87818177	3.637255469
0.7	39.1413621	0.958718517	45.22243623	2.496210478	37.21233334	0.934630931	56.49302286	3.011313729	36.2086515	0.913699747	63.57349705	3.40108693	36.06693593	0.920515558	64.76662193	3.601325924	35.78995851	0.908181331	67.1280059	3.480160325
0.8	39.57864889	0.963239398	43.09059902	2.400059534	37.59700494	0.94111034	54.07682587	2.917392412	36.47687144	0.921049045	62.30884075	3.388312101	36.5979417	0.929613175	61.02566567	3.433596781	36.24201436	0.91893705	63.67248864	3.345364226
0.9	39.90170809	0.966278639	41.61574782	2.334395286	37.84114516	0.945098123	52.65243321	2.87438377	36.54004575	0.923934528	63.89780561	3.53468638	36.91689976	0.935105041	59.05208239	3.381999831	36.49499622	0.925540702	62.17568733	3.310724629
1	40.07251973	0.967773783	40.87405908	2.303223238	37.97290097	0.947295236	51.9856818	2.872068084	36.53729509	0.925658428	65.79864649	3.672740614	37.0983384	0.938271318	58.19133412	3.39816939	36.62188584	0.929057558	61.96298444	3.321359241
1.1	40.2568945	0.969320067	40.11520281	2.270082731	37.99734336	0.947854856	51.97941973	2.901800588	36.51333996	0.926331341	67.51879793	3.768499639	37.14484478	0.939199843	58.28143439	3.460633737	36.63076015	0.929971093	63.44657473	3.39740903
1.2	40.38488602	0.970330576	39.621786	2.249972785	37.9971489	0.948022801	52.2026148	2.947303297	36.55013304	0.9274514	69.10972182	3.833642749	37.18488155	0.939985812	58.57474771	3.541994809	36.45484783	0.927139764	68.08375903	3.613622671
1.3	40.4739636	0.971003966	39.30472624	2.238604565	37.95541309	0.947513433	52.71666763	3.007938171	36.55096221	0.927809686	71.48763924	3.914916633	37.1967791	0.940221985	59.12929604	3.636696628	36.3689325	0.926196217	71.98622752	3.797571271
1.4	40.53433454	0.971427573	39.114422	2.233352883	37.88601428	0.946551222	53.429288	3.077783922	36.5038472	0.927226611	75.65627967	4.055257824	37.18941643	0.940076957	59.830241	3.735480299	36.38349695	0.926435074	73.46558087	3.868034599
1.5	40.57142919	0.971666873	39.02056687	2.233444915	37.80018221	0.945294083	54.26037981	3.152502899	36.39811635	0.925526562	81.79895572	4.268322296	37.17533763	0.939769987	60.57704093	3.832063822	36.38196556	0.926121941	73.88822417	3.89958766
1.6	40.59324378	0.971787705	38.99103253	2.235945646	37.70105979	0.943788767	55.19376267	3.231462324	36.19253194	0.921600561	89.93273113	4.600426572	37.1549465	0.939328984	61.35211959	3.926044983	36.3545637	0.92530581	73.74219327	3.91355074
1.7	40.60587302	0.971860003	38.96072434	2.236242752	37.59870696	0.942184916	56.14146847	3.309034734	35.88172636	0.915393116	99.88372516	5.087691544	37.13021908	0.938802593	62.12759514	4.015777842	36.28635441	0.923953321	73.4310453	3.909576038
1.8	40.6128597	0.971866251	38.98552363	2.241090602	37.49480216	0.9405089	57.10387492	3.386199114	35.57520078	0.910599879	109.0670369	5.553220843	37.10147308	0.938213338	62.89365837	4.100966618	36.14549643	0.921625504	75.94459749	3.940805501
1.9	40.61203093	0.971814458	39.04170204	2.247252384	37.39118417	0.938802967	58.06039213	3.461355485	35.37982818	0.908136388	116.0606276	5.888247109	37.07283637	0.93768063	63.49828909	4.164555029	35.95009767	0.918248928	91.35879882	4.303653578
2	40.60654702	0.971729531	39.11414073	2.254269783	37.3147014	0.937545799	58.7660266	3.517305177	35.26607442	0.906807102	121.5027074	6.119997671	37.03984439	0.937035097	64.22282419	4.24050757	35.49552984	0.910139699	116.8039472	5.030049387


==> numerical_convergence_Florence_case5.dat <==
Iteration	PSNR	SSIM	ERGAS	SAM
1	27.9879307	0.732549335	269.2163216	12.05658697
2	28.58120617	0.760823686	265.8992052	11.61970525
3	28.59064218	0.759903303	267.1266531	11.67022261
4	28.50962175	0.755749519	267.148951	11.67787705
5	28.44083563	0.749732815	266.4497959	11.65202241
6	28.27589199	0.731767181	268.9681129	11.90575182
7	28.11739166	0.716218698	274.2799701	12.38827453
8	28.25149101	0.723431759	279.6451676	12.58197862
9	28.4483216	0.735945354	285.604976	12.49725824
10	28.10177361	0.710571974	296.1347296	13.08753786
11	27.59065655	0.683222394	306.2455897	13.83257458
12	27.78285928	0.703967559	302.9031066	13.58390327
13	28.18669383	0.719808761	300.539851	13.55747523
14	27.51531505	0.676631831	308.7724037	14.48153097
15	27.66417001	0.679221477	297.8778983	13.80900461
16	30.65587615	0.789842367	180.2565045	9.113396398
17	31.14465199	0.818019464	149.9052509	9.073290183
18	33.12326665	0.861703241	108.3557189	6.046846058
19	34.64905136	0.896941486	84.13683152	4.631714799
20	35.55430344	0.914251826	72.88618347	4.188890195
21	36.56938849	0.930210576	63.6067659	3.656722392
22	37.27371034	0.938842528	57.58624622	3.313169733
23	37.5596769	0.941962068	55.22959322	3.170337315
24	37.64407316	0.942803645	54.48919297	3.120031417
25	37.66652507	0.94300137	54.25271166	3.100861953
26	37.67253472	0.943044149	54.16503494	3.092058316
27	37.67456913	0.943056097	54.12374859	3.087204463
28	37.67532387	0.943060804	54.10179339	3.084289725
29	37.67553627	0.943061173	54.08962091	3.082479059
30	37.67542392	0.943058663	54.0832558	3.081340517
31	37.67511066	0.943054459	54.08041504	3.080618919
32	37.67465239	0.943047857	54.07828936	3.079924274
33	37.69102248	0.943311949	53.9893682	3.07565519
34	37.70125967	0.943477449	53.93477624	3.073115013
35	37.70776593	0.943583721	53.90042098	3.071516423
36	37.71189016	0.943652523	53.87876388	3.070481798
37	37.71445494	0.943696996	53.86533413	3.069801524
38	37.71598627	0.943725482	53.85732252	3.069349229
39	37.71682804	0.943743408	53.85291205	3.069045301
40	37.71720669	0.943754334	53.85091516	3.06883867
41	37.7172719	0.943760609	53.85055062	3.068696176
42	37.71712299	0.943763788	53.85130173	3.068596092
43	37.71682595	0.943764901	53.85282593	3.068524137
44	37.71642472	0.943764636	53.8548954	3.068470862
45	37.71594856	0.943763449	53.85735855	3.06843001
46	37.71541699	0.943761643	53.8601143	3.068397427
47	37.71484304	0.943759421	53.8630953	3.068370356
48	37.71423539	0.943756918	53.86625658	3.068346962
49	37.71359985	0.943754224	53.86956816	3.068326025
50	37.7129403	0.943751399	53.87300999	3.068306734
51	37.71225932	0.943748482	53.87656867	3.068288548
52	37.71156146	0.943745544	53.88022076	3.068270532


==> q_Florence.dat <==
q	PSNR1	SSIM1	ERGAS1	SAM1	PSNR2	SSIM2	ERGAS2	SAM2	PSNR3	SSIM3	ERGAS3	SAM3	PSNR4	SSIM4	ERGAS4	SAM4	PSNR5	SSIM5	ERGAS5	SAM5
1	39.350875	0.962009627	44.50034033	2.420495264	37.27110139	0.937753624	56.59837439	2.962620007	36.17313541	0.91758901	64.55642512	3.402468691	36.31286152	0.925996997	63.30762582	3.390847398	35.27303337	0.906751819	75.31777029	3.860438023
2	39.61244429	0.964087571	43.11706954	2.379875273	37.5610604	0.941427377	54.5818602	2.909804213	36.41941181	0.921628126	63.03680109	3.398789184	36.61498763	0.930539623	61.07261569	3.366588187	35.58523429	0.912400992	73.32475643	3.811424346
3	39.80631339	0.965637688	42.14339463	2.348534519	37.75808914	0.944016219	53.27737897	2.878018452	36.53824109	0.923742245	62.98163361	3.452234961	36.82361689	0.933715872	59.6922496	3.368768393	35.86756772	0.91691041	71.39052125	3.741433459
4	39.95563495	0.966832359	41.4258333	2.324287466	37.87952965	0.945761136	52.50849257	2.867697572	36.55978487	0.924618856	64.09793382	3.553500029	36.96651908	0.935983494	58.86650736	3.384980437	36.23635458	0.922248544	67.32875882	3.556318801
5	40.07205657	0.967768413	40.88728985	2.305111632	37.93938514	0.946815535	52.17336013	2.881266473	36.50619389	0.924944085	65.90103282	3.678123675	37.06384803	0.93765886	58.3843416	3.40544614	36.59880144	0.928496265	62.01131523	3.322782104
6	40.16311193	0.968507702	40.48203017	2.290453773	37.95120767	0.947257685	52.234251	2.922456406	36.46300877	0.925575205	67.3124481	3.760554876	37.12323117	0.938855469	58.15314986	3.428140464	36.7283747	0.931045297	60.57134606	3.259078768
7	40.23615308	0.969097282	40.16830836	2.279266408	37.92510636	0.947130741	52.68903888	2.993123159	36.47055743	0.926420737	67.85627228	3.776835965	37.14537615	0.939638775	58.14561467	3.454479885	36.41231643	0.928176083	64.68833621	3.454852075
8	40.29179507	0.969558107	39.94123641	2.27114679	37.86860233	0.946555347	53.50820962	3.091458874	36.48063006	0.927053405	68.11418774	3.775637168	37.12849387	0.939942645	58.38223596	3.487882541	36.41909789	0.928077842	66.13011249	3.48067843
9	40.33528986	0.969920465	39.77076918	2.265491766	37.78315245	0.945681112	54.65292786	3.212230727	36.45875061	0.927151984	68.83810175	3.803429824	37.07217207	0.939746552	58.95633764	3.53953555	36.77090507	0.933059467	61.3663865	3.275259676
10	40.36913581	0.970206599	39.64715965	2.261646053	37.67631344	0.944700109	56.01679592	3.344897801	36.40630033	0.926661939	70.38521016	3.868450607	37.02908496	0.939653308	59.58492506	3.598356204	36.80213127	0.933940807	60.52924423	3.272109319
11	40.39304466	0.970414136	39.56999649	2.259850953	37.56282375	0.943794814	57.41754294	3.473812081	36.37829664	0.926232156	72.76876369	3.950050679	37.03427969	0.94001214	59.9807128	3.644581012	36.61565881	0.930820868	63.25410813	3.416260609
12	40.41159275	0.970580659	39.51729722	2.258934719	37.46039429	0.943055455	58.66294599	3.583014157	36.45626448	0.927057183	75.22881585	3.996951725	37.05577041	0.940404458	60.30801189	3.687775555	36.27273409	0.925334743	79.43061386	3.955784022
13	40.42420917	0.970695759	39.49134456	2.259121204	37.37523639	0.942446486	59.64958387	3.665232945	36.52632333	0.927558431	78.59299094	4.059051436	37.0725875	0.940639023	60.65999073	3.732214448	36.17919577	0.923937333	89.00000804	4.172960804
14	40.43149174	0.97077246	39.48919873	2.260525509	37.30064465	0.941869892	60.39569796	3.722051793	36.52200902	0.927279923	84.27175892	4.201020386	37.08011035	0.940716846	61.03697778	3.777689804	36.10702954	0.922727249	94.45254512	4.29947057
15	40.43541221	0.970821063	39.50189784	2.262524323	37.23604012	0.94123092	60.87057545	3.750202441	36.50017994	0.926886914	91.36609912	4.378505278	37.07487995	0.940630425	61.42702737	3.821388988	35.98786065	0.920826004	99.77759295	4.424257709
16	40.43568674	0.97083937	39.52902322	2.265099536	37.19356133	0.94048465	60.99442879	3.744856314	36.51559891	0.92700558	97.90514954	4.524914687	37.05578558	0.940361355	61.83402428	3.862194343	35.79914017	0.917015206	108.6795952	4.65133327
17	40.43324617	0.970833316	39.57039504	2.268190151	37.19665404	0.939770341	60.63876065	3.699942936	36.54949507	0.927387073	103.1420902	4.63251604	37.02410309	0.93992519	62.25929757	3.900210063	35.67975395	0.914768966	118.2613524	4.891569316
18	40.42855906	0.97081072	39.61884231	2.271953948	37.22304602	0.93936973	60.03342535	3.632931826	36.56248347	0.927481731	107.3323551	4.723619988	36.9804345	0.939272039	62.71666073	3.936615337	35.78514277	0.916832141	118.0259786	4.848367909
19	40.4218956	0.970770594	39.67598452	2.276210347	37.23316297	0.939197964	59.51421383	3.56939161	36.52564264	0.926941131	110.8715355	4.816448834	36.92745763	0.93842333	63.20853328	3.972583731	36.01850779	0.921909147	114.2083482	4.6896709
20	40.41386952	0.970717447	39.7387804	2.280528613	37.21715515	0.93898631	59.25241847	3.526390116	36.44128353	0.925732151	113.9528007	4.914165901	36.86843535	0.937391752	63.72656848	4.009402823	36.06025155	0.923320491	114.0763379	4.663641143


==> r_Florence.dat <==
r	PSNR1	SSIM1	ERGAS1	SAM1	PSNR2	SSIM2	ERGAS2	SAM2	PSNR3	SSIM3	ERGAS3	SAM3	PSNR4	SSIM4	ERGAS4	SAM4	PSNR5	SSIM5	ERGAS5	SAM5
2	37.02025264	0.949656612	67.42270062	3.616392421	35.706408	0.929830499	72.91543253	3.932597494	35.35017824	0.923102218	74.17206291	4.04102083	35.48224684	0.927539562	73.94019854	4.000938649	35.15609643	0.920503509	75.97223547	4.098632781
3	39.19616307	0.967200924	45.99006464	2.691482161	37.1095948	0.940791771	57.97899375	3.36069762	36.24244512	0.928935091	65.19106061	3.566716136	37.19207145	0.944177388	56.96970049	3.195622325	36.37105955	0.930897163	63.42116251	3.445179045
4	40.53801888	0.971326652	39.30233245	2.257632331	37.97290097	0.947295236	51.9856818	2.872068084	36.51309835	0.927207917	67.96272814	3.786410599	37.13073405	0.939789323	58.61662995	3.509446524	36.76234539	0.932505461	61.31401328	3.288765569
5	40.49876197	0.969850291	39.50563382	2.299031936	37.8128544	0.944205026	53.58816164	3.097462807	36.9833651	0.927715174	67.69633419	3.765100123	37.11995029	0.938145336	59.65851205	3.645373024	36.11151723	0.916699077	71.02236648	3.821978042
6	40.31227561	0.967620347	40.51264593	2.389987611	37.60015042	0.940232318	55.59626528	3.344169211	36.55832055	0.917558672	71.58199328	4.27078737	37.09267654	0.933066022	61.41265907	3.95987349	36.2176792	0.917706551	72.49216731	3.827031761
7	40.05162968	0.96565819	41.52333264	2.519802685	37.38382009	0.935718446	57.86576937	3.611296657	36.57245316	0.915839202	72.24631151	4.299631103	37.15863594	0.931799694	62.35534691	3.952500019	36.21548757	0.917887726	70.91586647	4.01768886
8	39.86912199	0.963874922	42.40466484	2.605390964	37.12661252	0.9306309	60.64134458	3.806350599	36.43566232	0.913472819	72.02039673	4.5423188	37.08793958	0.927824558	64.85945	4.278387239	36.02397754	0.913162281	74.83804419	4.366862509
9	39.63520491	0.961841692	43.54706176	2.70612222	36.94286413	0.926329688	63.6639608	4.008564523	36.44026927	0.911497495	75.28753871	4.621297532	36.90878401	0.925113309	66.88694286	4.369582327	35.88399863	0.90690727	79.4372103	4.59262807
10	39.42262649	0.959893562	44.53976967	2.811691897	36.7671802	0.923333803	65.59601539	4.124222822	36.19282924	0.904450062	80.28287985	4.932317567	36.62732294	0.921250789	69.00544077	4.499659264	35.30749207	0.897061417	82.90159871	4.944078431
11	39.23851688	0.958043842	45.47877722	2.922761037	36.62369172	0.920327161	66.68529316	4.253974215	36.09484412	0.901573691	80.84909625	5.069083209	36.58104279	0.917241946	71.71363223	4.819360542	35.2455197	0.892690757	96.11713755	5.278866775
12	39.0420169	0.956060824	46.44435739	3.027226867	36.52798011	0.917060598	68.36475359	4.431373767	35.96587964	0.895924235	85.85427706	5.370967575	36.35123199	0.912381933	74.87196859	4.90298846	35.00916036	0.88770575	100.3318626	5.363597999
13	38.83403412	0.954022305	47.53010657	3.131894755	36.40530023	0.914993463	68.82225334	4.554337176	35.72808399	0.890312352	86.71679678	5.507371325	36.27022937	0.909637384	77.06925677	5.019700247	34.97970774	0.887462051	93.44447497	5.361678914
14	38.62377769	0.951883691	48.62346815	3.231625928	36.33389472	0.912165581	70.22153986	4.749278468	35.68197843	0.890244253	86.09983391	5.603701707	36.11442185	0.908073094	77.06151611	5.167427612	34.75456929	0.882392491	94.26632281	5.595773997
15	38.40779999	0.949781904	49.63701733	3.323670872	36.14064329	0.907786687	73.19667322	4.803871562	35.6195261	0.888151041	87.56075754	5.735900768	35.95946011	0.902476325	81.50835586	5.387044204	34.54738523	0.877279272	101.2399149	5.750704402
16	38.20619908	0.947856491	50.72244847	3.42000816	36.0911541	0.905814788	74.57809903	4.957097226	35.40984364	0.886155399	90.43818138	5.773708445	35.83791143	0.900532187	82.5146774	5.42061579	34.40674051	0.871899938	111.7245957	5.996997942
17	38.01151177	0.945585846	51.8330022	3.508172253	35.88878183	0.902758937	75.93843819	5.050874359	35.21843286	0.881474756	96.18079569	6.005025075	35.69563646	0.897579206	83.70950141	5.536879468	34.13175724	0.865791149	114.5188884	6.163941677
18	37.83886185	0.943467763	52.85275498	3.602145102	35.81075906	0.899183619	78.2339802	5.172923219	35.10182664	0.881331912	95.90233838	5.985944085	35.5606699	0.894329801	85.2170776	5.678453133	34.0374017	0.863990788	118.335176	6.366455801
19	37.65922055	0.941382991	54.04652492	3.703406852	35.68031096	0.896161637	78.76147463	5.297449506	34.85862039	0.875434181	99.08078945	6.204940215	35.3675045	0.892251202	85.46383172	5.674749807	33.91613011	0.862910073	120.2546621	6.435391667
20	37.51237021	0.939351804	54.8567235	3.794286331	35.52085547	0.892503528	81.25209714	5.371888649	34.8055818	0.875057988	99.85801275	6.175797664	35.2647264	0.888276687	88.52970535	5.81082581	33.72539918	0.857550248	124.0917871	6.60569745
21	37.40888767	0.937398706	55.30601337	3.874740453	35.3534202	0.889618759	82.72501066	5.460053546	34.69046327	0.871899746	101.1309007	6.283848078	35.1304291	0.883775776	90.91523443	5.952619981	33.6703839	0.856882593	124.0111616	6.665531533


==> tau_Florence.dat <==
tau	PSNR1	SSIM1	ERGAS1	SAM1	PSNR2	SSIM2	ERGAS2	SAM2	PSNR3	SSIM3	ERGAS3	SAM3	PSNR4	SSIM4	ERGAS4	SAM4	PSNR5	SSIM5	ERGAS5	SAM5
0.1	39.51293146	0.961419573	45.04016786	2.642059178	35.14171142	0.892205191	83.54081412	5.339883352	34.13281416	0.886225813	273.8743356	11.86597767	34.71855256	0.893601635	93.59356378	6.760119556	33.67533166	0.880927441	441.6208746	12.30557563
0.2	40.07490914	0.966997677	41.97861219	2.444042387	36.05311044	0.915873282	73.87459497	4.749505736	34.63538047	0.887692408	201.0241633	8.635880063	35.48161653	0.90802047	80.93913886	5.572139617	34.25364004	0.891769941	332.8365967	10.34762628
0.3	40.41133457	0.970100427	40.13300983	2.320272921	36.87809453	0.932199719	68.29363371	4.432110768	35.34730275	0.905357268	146.3338933	6.926751243	36.58964763	0.929625684	69.26768805	4.618352294	34.67105428	0.898865431	224.1084251	7.933820297
0.4	40.53801888	0.971326652	39.30233245	2.257632331	37.29013843	0.938861175	62.46993369	3.951011729	35.54021208	0.908474275	107.1174111	5.573539536	36.95807563	0.937091326	63.76902217	4.083747454	35.62561582	0.910259211	123.2167916	5.49450025
0.5	40.49546475	0.971139663	39.2697917	2.241553985	37.67175459	0.943587113	56.56595994	3.408612599	36.0111682	0.917385122	85.01484828	4.648612252	37.03759385	0.938894354	60.85651729	3.767466239	36.24723496	0.922971726	76.06330309	4.03568861
0.6	40.32633788	0.969868167	39.84794997	2.260036452	37.94490839	0.947292203	52.79186803	3.015216145	36.47061752	0.926846027	70.19011344	3.886620653	37.11141239	0.940095006	59.37741298	3.617018488	36.80895086	0.93362199	62.36319674	3.314125921
0.7	40.07251973	0.967773783	40.87405908	2.303223238	37.97290097	0.947295236	51.9856818	2.872068084	36.51309835	0.927207917	67.96272814	3.786410599	37.13073405	0.939789323	58.61662995	3.509446524	36.76234539	0.932505461	61.31401328	3.288765569
0.8	39.77766446	0.965134144	42.16947413	2.359660641	37.82507109	0.944685204	52.73475692	2.865306907	36.53729509	0.925658428	65.79864649	3.672740614	37.0983384	0.938271318	58.19133412	3.39816939	36.62188584	0.929057558	61.96298444	3.321359241
0.9	39.45369102	0.961991057	43.68384116	2.427043294	37.57476988	0.940664063	54.22036249	2.916596467	36.5919795	0.924475757	63.15672682	3.49167772	37.01923119	0.935831583	58.21954216	3.304742025	36.22139515	0.921549386	66.59959709	3.521850676
1	39.11896171	0.958478607	45.33607003	2.500753282	37.28055179	0.935815527	56.07008295	2.992562852	36.52254678	0.922072598	62.17786531	3.39114517	36.78843874	0.930642447	59.48249467	3.280463469	35.83842867	0.914755046	69.84967427	3.668608172
1.1	38.78567306	0.954702319	47.06506121	2.577026086	36.98142671	0.930645946	58.03968454	3.075634052	36.35477905	0.91791214	62.83634563	3.3835888	36.58251452	0.925895336	60.82382838	3.284909873	35.52795767	0.90862774	71.8132471	3.753010894
1.2	38.45849182	0.950696599	48.84362424	2.654839383	36.67754649	0.925056736	60.12166724	3.163819377	36.14416162	0.912918959	64.26839057	3.423046339	36.33363653	0.920322425	62.59778536	3.329096975	35.24465514	0.902448171	73.51096271	3.823494294
1.3	38.14350336	0.946546614	50.63005323	2.73216388	36.38197711	0.91929752	62.22260653	3.252554684	35.89851659	0.907155213	66.1382884	3.490154268	36.06993846	0.914373502	64.55778528	3.394306347	34.97947218	0.896301096	75.19065562	3.894490649
1.4	37.84080841	0.942287486	52.41847573	2.80883931	36.09919423	0.913460437	64.30426314	3.340018174	35.645625	0.90112858	68.14931829	3.56819771	35.80323593	0.908196794	66.60437144	3.471213464	34.71606642	0.889755518	76.99047254	3.973336093
1.5	37.55220488	0.937946844	54.18932813	2.883650689	35.68157527	0.904010669	67.49937357	3.481464675	35.39592723	0.894979954	70.19864525	3.64945733	35.54212869	0.901918265	68.66747415	3.55314082	34.47092408	0.883231712	78.79110539	4.05339551
1.6	37.27625774	0.933523361	55.94357569	2.957371949	35.41841967	0.897770553	69.5993397	3.568644174	35.15404037	0.888800463	72.24047524	3.731392744	35.29099904	0.895624384	70.71097181	3.635765597	34.25112502	0.876816864	80.52464176	4.131171897
1.7	37.01163071	0.929038701	57.68340444	3.029712385	35.16959188	0.891573536	71.64571909	3.652906267	34.92375273	0.882678971	74.23746964	3.811803371	35.05084336	0.889369112	72.72239286	3.718243366	34.06422022	0.870637664	82.11506015	4.198540535
1.8	36.76079123	0.924534392	59.38398834	3.099860716	34.9342747	0.885435668	73.63582526	3.733988505	34.53625204	0.871418047	77.66990141	3.961511055	34.8218648	0.88315023	74.69254212	3.799013823	33.7605913	0.85960043	84.92112849	4.313863245
1.9	36.52184242	0.920011675	61.05345633	3.168293323	34.71143483	0.87936666	75.57363135	3.812387526	34.3230806	0.865091253	79.6437689	4.041359785	34.60519821	0.877028799	76.60495942	3.877293117	33.60071461	0.853403367	86.49650436	4.370737952
2	36.29384767	0.915492656	62.69357286	3.234765358	34.50143018	0.87340268	77.44509823	3.887642041	34.12085687	0.858880396	81.5607568	4.118571556	34.41002227	0.871334779	78.37291066	3.948056036	33.44472527	0.847275195	88.08141252	4.426414093

